FP4: Line-rate Greybox Fuzz Testing for P4 Switches

Compared to fixed-function switches, the flexibility of programmable switches comes at a cost, as programmer mistakes frequently result in subtle bugs in the network data plane. In this paper, we present the design and implementation of FP4, a fuzz-testing framework for P4 switches that achieves high expressiveness, coverage, and scalability. FP4 directly tests running switches by generating semi-random input packets and observing their resulting execution in the data plane. To achieve high coverage and scalability, at runtime, FP4 leverages P4 itself with another "tester" switch that generates and mutates billions of test packets per second entirely in the dataplane. Because testing some program branches requires navigating complex semantic input requirements, FP4 additionally leverages the programmability of P4 by instrumenting the tested program to pass coverage information back to the tester through the packet header. We present case studies showing that FP4 can validate both safety and stateful properties, improves efficiency over existing random packet generation baselines, and reaches 100% coverage in under a minute on a wide range of examples.

==> graphs/fuzz-perf/fuzzers-cpu.dat <==
1 afl         26400
2 honggfuzz   69319
3 libfuzzer   1973790

==> graphs/fuzz-perf/fuzzers-p4.dat <==
4 p4pktgen    563.07
5 FP4     266666667

==> graphs/fuzz-perf/fuzzers.txt <==
entropic 1048058.0930232558
cat vin_noop-entropic/trial-3/results/fuzzer-log.txt | grep exec/s | sed -n 's/.*exec\/s \([0-9]\+\) .*/\1/p' | jq -s add/length

afl (1 thread) 26.4k/sec
cat vin_noop-afl/trial-8/results/stats-0001.json

libfuzzer (1 threads) 1,973,790

honggfuzz (1 threads) 69,319
honggfuzz (20 threads) 431,990
honggfuzz (40 threads) 671,366

p4pktgen (1 thread)
VIN (1000): 1.7541019916534424
VIN (1000): 1.74298095703125
VIN (1000): 1.7366557121276855
VIN (1000): 1.7440662384033203
VIN (1000): 1.7373337745666504
VIN (1000): 1.7398688793182373
VIN (1000): 1.742307186126709
VIN (1000): 1.7415986061096191
VIN (1000): 1.7479045391082764
VIN (1000): 1.7806081771850586
VIN (1000): 1.7759673595428467
VIN (1000): 1.7733206748962402
VIN (1000): 1.777167797088623
VIN (1000): 1.7728235721588135
VIN (1000): 1.7855579853057861
VIN (1000): 1.7733182907104492
VIN (1000): 1.7728216648101807
VIN (1000): 1.7812130451202393
VIN (1000): 1.7764053344726562
VIN (1000): 1.7707605361938477
VIN (1000): 1.772472620010376
VIN (1000): 1.7687392234802246
